Graph Neural Networks on Factor Graphs for Robust, Fast, and Scalable Linear State Estimation with PMUs

As phasor measurement units (PMUs) become more widely used in transmission power systems, a fast state estimation (SE) algorithm that can take advantage of their high sample rates is needed. To accomplish this, we present a method that uses graph neural networks (GNNs) to learn complex bus voltage estimates from PMU voltage and current measurements. We propose an original implementation of GNNs over the power system's factor graph to simplify the integration of various types and quantities of measurements on power system buses and branches. Furthermore, we augment the factor graph to improve the robustness of GNN predictions. This model is highly efficient and scalable, as its computational complexity is linear with respect to the number of nodes in the power system. Training and test examples were generated by randomly sampling sets of power system measurements and annotated with the exact solutions of linear SE with PMUs. The numerical results demonstrate that the GNN model provides an accurate approximation of the SE solutions. Furthermore, errors caused by PMU malfunctions or communication failures that would normally make the SE problem unobservable have a local effect and do not deteriorate the results in the rest of the power system.

==> data/PredictionsPerNode0Excluded.csv <==
x-axis,true_valuesRE,true_valuesIM,predictionsRE,predictionsIM,min_voltagesRE,min_voltagesIM,max_voltagesRE,max_voltagesIM,approxSeRE,approxSeIM
0,1.0606061590835048,-0.0012271918480867483,1.0598472356796265,0.0002652853727340698,1.0561846456863497,-0.003867467647878085,1.0638164965170616,0.0036553386445654693,1.0606194582316288,-0.001279231960926255
1,1.040949450950822,-0.09925431107343587,1.0404046773910522,-0.09918412566184998,1.0369609639278108,-0.10513754055371001,1.0439085560282568,-0.09140938157955851,1.0409672575972648,-0.09930445458346393
2,1.0126706018624319,-0.13528453895006654,1.0124086141586304,-0.13393694162368774,1.0080576443590554,-0.14144860048591804,1.0164346071002341,-0.12612698349160945,1.0126839041765097,-0.1353363914206842
3,0.9993223561557096,-0.16539972398333247,0.9986175298690796,-0.16441884636878967,0.9951473391894877,-0.17107089432880562,1.002737591316718,-0.15552606492041102,0.9993331047834927,-0.1654463668375603
4,0.9792364588148428,-0.24805994634826065,0.9792643785476685,-0.2470369040966034,0.9740610719715821,-0.2598695303028183,0.9849093778942435,-0.23352985977296947,0.9792542411277433,-0.24810986447411518
5,0.9921234214716331,-0.19581687536048598,0.9913020133972168,-0.19482117891311646,0.9879507840730694,-0.202619539911611,0.995754875044739,-0.1850780432168037,0.9921344439318948,-0.1958655911895905
6,0.9777652055356462,-0.2249455822882165,0.9769078493118286,-0.22448256611824036,0.9731926605597414,-0.23360543856535523,0.9823943913130393,-0.21191574220797246,0.9777762313693102,-0.2249942616608409
7,0.9890427408403284,-0.20849921182869932,0.9883178472518921,-0.20722541213035583,0.9848335526025948,-0.21576424421252943,0.9925243300171837,-0.19718632177668574,0.9890537638479999,-0.20854791785529964
8,1.019529191654746,-0.25894162664002174,1.0193146467208862,-0.25750234723091125,1.0148346549855218,-0.26593490272602793,1.0237877800763227,-0.24564137652536558,1.0195664877454862,-0.25902143507208814
9,1.0063697374388454,-0.2858642645210066,1.005999207496643,-0.28414320945739746,1.00147181447315,-0.2928272788747841,1.011109903841009,-0.2718855993181318,1.0064050557278934,-0.2859410040548498
10,1.0497796308135074,-0.266526241279016,1.048879861831665,-0.26491039991378784,1.0440356459015092,-0.2736335265888441,1.0544436756967352,-0.2527767109490375,1.0498169269042474,-0.2666060497110822
11,1.0223197296983109,-0.2748237671931928,1.0211962461471558,-0.27366670966148376,1.016361585427815,-0.28214354465263386,1.0259472282485718,-0.26251984108710846,1.0222952155804272,-0.274860830143194
12,1.0357357756329355,-0.2784183660952359,1.03438401222229,-0.27717822790145874,1.0294408631745928,-0.285968236045263,1.0393419910277186,-0.2657105278383602,1.0357112615150503,-0.27845542904523657
13,1.0034672019147066,-0.28673834650864155,1.0025291442871094,-0.2860068678855896,0.9977420117643856,-0.29384811649120013,1.0080133290029727,-0.27428225570083536,1.0032049234639644,-0.28674486825809453
14,0.998509816274215,-0.28715042003904206,0.9972187280654907,-0.28652429580688477,0.9924142393305198,-0.29430687532860283,1.003016101029066,-0.2745796214056207,0.9984889139343024,-0.28717033748970505
15,1.0075407477204075,-0.28165822015380426,1.0061553716659546,-0.2807874083518982,1.0015163910980405,-0.2894170795842562,1.011660959110431,-0.26935211068628945,1.0075162336025238,-0.2816952831038055
16,1.0006744408454167,-0.2872438954586491,1.0003613233566284,-0.2855413258075714,0.9958373427874039,-0.2944216392997829,1.0056412653462103,-0.2732029379002709,1.0007097591344645,-0.28732063499249216
17,0.986171661218236,-0.2952029189052404,0.9856172800064087,-0.29401838779449463,0.9797431713621386,-0.30242597924815323,0.9920554636532366,-0.28221862581833784,0.9860582339232065,-0.2952196860851804
18,0.9824722874186136,-0.2977966485696975,0.9824533462524414,-0.29601848125457764,0.9764626792451815,-0.30467978402731005,0.9890582180374135,-0.2840959099644945,0.9823588601236009,-0.29781341574962594
19,0.9871954402409189,-0.29626765724464044,0.9870823621749878,-0.29421189427375793,0.9816235808227817,-0.3036979508377375,0.9932771424505988,-0.28153940479942663,0.9872307585299663,-0.2963443967784836
20,0.9925153563029421,-0.29020389047292494,0.9918134212493896,-0.288620263338089,0.9868181711562238,-0.297177012259028,0.997459941458474,-0.2761358642604859,0.9925506745919906,-0.290280630006768
21,0.991505381352666,-0.29057033020724526,0.992524266242981,-0.2883128225803375,0.9875768968266491,-0.2968041920435235,0.9984200075565066,-0.2760404742031835,0.9915406996417137,-0.2906470697410882
22,0.9872588164900126,-0.29051073648349385,0.9853922128677368,-0.2901857793331146,0.9802768967691444,-0.29822390209649474,0.9919290423516206,-0.278220993985212,0.9872379141501042,-0.2905306539341555
23,0.9800851189490204,-0.2911914021790243,0.9792345762252808,-0.2920714020729065,0.9729866436499357,-0.3020879617852409,0.9855453934678949,-0.27760050265706476,0.9801223079170184,-0.29093333518596476
24,0.9789284862870351,-0.2824404644107944,0.9771119356155396,-0.2834397852420807,0.9715801743385911,-0.2921832146529548,0.9839662886727872,-0.2710845596941464,0.9789656752550412,-0.28218239741779516
25,0.9594354800678161,-0.28416251391177866,0.957842230796814,-0.28527215123176575,0.9489048590317709,-0.29470185907454244,0.9660857523632312,-0.27319136162716134,0.9594726690358241,-0.28390444691877914
26,0.9875013881202371,-0.2745562480005477,0.9853962659835815,-0.27553850412368774,0.979894085648783,-0.2851901492632166,0.9914608544251003,-0.26353401932444404,0.9875230782820483,-0.2742987719561661
27,0.9864789523999657,-0.20603586091111425,0.9856963157653809,-0.20501947402954102,0.9821236316510142,-0.2129056629980961,0.9903098658652024,-0.19484342002961846,0.9864918630496836,-0.20608287640775677
28,0.9615415025225957,-0.29039014130174806,0.9597445726394653,-0.29137733578681946,0.9522378077117595,-0.30033629949397633,0.9693231085004481,-0.27813252424826046,0.9615631926844079,-0.29013266525736603
29,0.9489961472302093,-0.29974945806707737,0.9438844323158264,-0.3028039038181305,0.9358320419351308,-0.3137458377497566,0.9565815569859428,-0.28580598324645284,0.949017837392017,-0.2994919820226983


==> data/PredictionsPerNode2PMUExcluded.csv <==
x-axis,true_valuesRE,true_valuesIM,predictionsRE,predictionsIM,min_voltagesRE,min_voltagesIM,max_voltagesRE,max_voltagesIM,approxSeRE,approxSeIM
0,1.0606061590835048,-0.0012271918480867483,1.0594621896743774,5.3748488426208496e-05,1.0561846456863497,-0.003867467647878085,1.0638164965170616,0.0036553386445654693,1.0606194582316288,-0.001279231960926255
1,1.040949450950822,-0.09925431107343587,1.0400437116622925,-0.0990535169839859,1.0369609639278108,-0.10513754055371001,1.0439085560282568,-0.09140938157955851,1.0409672575972648,-0.09930445458346393
2,1.0126706018624319,-0.13528453895006654,1.0125490427017212,-0.13343214988708496,1.0080576443590554,-0.14144860048591804,1.0164346071002341,-0.12612698349160945,1.0126839041765097,-0.1353363914206842
3,0.9993223561557096,-0.16539972398333247,0.998632550239563,-0.16740956902503967,0.9951473391894877,-0.17107089432880562,1.002737591316718,-0.15552606492041102,0.9993331047834927,-0.1654463668375603
4,0.9792364588148428,-0.24805994634826065,0.9789918661117554,-0.24770691990852356,0.9740610719715821,-0.2598695303028183,0.9849093778942435,-0.23352985977296947,0.9792542411277433,-0.24810986447411518
5,0.9921234214716331,-0.19581687536048598,0.9914841651916504,-0.19511714577674866,0.9879507840730694,-0.202619539911611,0.995754875044739,-0.1850780432168037,0.9921344439318948,-0.1958655911895905
6,0.9777652055356462,-0.2249455822882165,0.976929783821106,-0.22414639592170715,0.9731926605597414,-0.23360543856535523,0.9823943913130393,-0.21191574220797246,0.9777762313693102,-0.2249942616608409
7,0.9890427408403284,-0.20849921182869932,0.9883803129196167,-0.2072603702545166,0.9848335526025948,-0.21576424421252943,0.9925243300171837,-0.19718632177668574,0.9890537638479999,-0.20854791785529964
8,1.019529191654746,-0.25894162664002174,1.01925528049469,-0.2575265169143677,1.0148346549855218,-0.26593490272602793,1.0237877800763227,-0.24564137652536558,1.0195664877454862,-0.25902143507208814
9,1.0063697374388454,-0.2858642645210066,1.0059648752212524,-0.28409770131111145,1.00147181447315,-0.2928272788747841,1.011109903841009,-0.2718855993181318,1.0064050557278934,-0.2859410040548498
10,1.0497796308135074,-0.266526241279016,1.049538493156433,-0.2645343542098999,1.0440356459015092,-0.2736335265888441,1.0544436756967352,-0.2527767109490375,1.0498169269042474,-0.2666060497110822
11,1.0223197296983109,-0.2748237671931928,1.0236660242080688,-0.26404568552970886,1.016361585427815,-0.28214354465263386,1.0259472282485718,-0.26251984108710846,1.0222952155804272,-0.274860830143194
12,1.0357357756329355,-0.2784183660952359,1.0361577272415161,-0.26934584975242615,1.0294408631745928,-0.285968236045263,1.0393419910277186,-0.2657105278383602,1.0357112615150503,-0.27845542904523657
13,1.0034672019147066,-0.28673834650864155,1.0040878057479858,-0.2794991433620453,0.9977420117643856,-0.29384811649120013,1.0080133290029727,-0.27428225570083536,1.0032049234639644,-0.28674486825809453
14,0.998509816274215,-0.28715042003904206,0.9974585771560669,-0.2540978193283081,0.9924142393305198,-0.29430687532860283,1.003016101029066,-0.2745796214056207,0.9984889139343024,-0.28717033748970505
15,1.0075407477204075,-0.28165822015380426,1.0084691047668457,-0.2723243236541748,1.0015163910980405,-0.2894170795842562,1.011660959110431,-0.26935211068628945,1.0075162336025238,-0.2816952831038055
16,1.0006744408454167,-0.2872438954586491,1.0004082918167114,-0.2854239344596863,0.9958373427874039,-0.2944216392997829,1.0056412653462103,-0.2732029379002709,1.0007097591344645,-0.28732063499249216
17,0.986171661218236,-0.2952029189052404,0.9868019819259644,-0.004174254834651947,0.9797431713621386,-0.30242597924815323,0.9920554636532366,-0.28221862581833784,0.9860582339232065,-0.2952196860851804
18,0.9824722874186136,-0.2977966485696975,0.9819654226303101,0.04217264801263809,0.9764626792451815,-0.30467978402731005,0.9890582180374135,-0.2840959099644945,0.9823588601236009,-0.29781341574962594
19,0.9871954402409189,-0.29626765724464044,0.9870805740356445,-0.2942332923412323,0.9816235808227817,-0.3036979508377375,0.9932771424505988,-0.28153940479942663,0.9872307585299663,-0.2963443967784836
20,0.9925153563029421,-0.29020389047292494,0.9918825626373291,-0.28865623474121094,0.9868181711562238,-0.297177012259028,0.997459941458474,-0.2761358642604859,0.9925506745919906,-0.290280630006768
21,0.991505381352666,-0.29057033020724526,0.9925670623779297,-0.2881145477294922,0.9875768968266491,-0.2968041920435235,0.9984200075565066,-0.2760404742031835,0.9915406996417137,-0.2906470697410882
22,0.9872588164900126,-0.29051073648349385,0.9881265163421631,-0.19794785976409912,0.9802768967691444,-0.29822390209649474,0.9919290423516206,-0.278220993985212,0.9872379141501042,-0.2905306539341555
23,0.9800851189490204,-0.2911914021790243,0.9792256355285645,-0.2921251356601715,0.9729866436499357,-0.3020879617852409,0.9855453934678949,-0.27760050265706476,0.9801223079170184,-0.29093333518596476
24,0.9789284862870351,-0.2824404644107944,0.9770628213882446,-0.2833731174468994,0.9715801743385911,-0.2921832146529548,0.9839662886727872,-0.2710845596941464,0.9789656752550412,-0.28218239741779516
25,0.9594354800678161,-0.28416251391177866,0.9578510522842407,-0.2852350175380707,0.9489048590317709,-0.29470185907454244,0.9660857523632312,-0.27319136162716134,0.9594726690358241,-0.28390444691877914
26,0.9875013881202371,-0.2745562480005477,0.985568642616272,-0.2751358151435852,0.979894085648783,-0.2851901492632166,0.9914608544251003,-0.26353401932444404,0.9875230782820483,-0.2742987719561661
27,0.9864789523999657,-0.20603586091111425,0.9853848218917847,-0.2043854296207428,0.9821236316510142,-0.2129056629980961,0.9903098658652024,-0.19484342002961846,0.9864918630496836,-0.20608287640775677
28,0.9615415025225957,-0.29039014130174806,0.9597585201263428,-0.2913943827152252,0.9522378077117595,-0.30033629949397633,0.9693231085004481,-0.27813252424826046,0.9615631926844079,-0.29013266525736603
29,0.9489961472302093,-0.29974945806707737,0.9442019462585449,-0.30161118507385254,0.9358320419351308,-0.3137458377497566,0.9565815569859428,-0.28580598324645284,0.949017837392017,-0.2994919820226983


==> data/PredictionsPerNode49Excluded.csv <==
x-axis,true_valuesRE,true_valuesIM,predictionsRE,predictionsIM,min_voltagesRE,min_voltagesIM,max_voltagesRE,max_voltagesIM
0,0.9324856220019846,0.032773992633062625,0.4276256859302521,0.03399026393890381,0.3281754869917314,-0.44965777720527533,1.419491343767849,0.4739174370482225
1,0.9301451851669256,-0.05520750408453413,0.5237094759941101,0.18431265652179718,0.28611479745755863,-0.5425447072884538,1.3896671461946566,0.39803337019019414
2,0.915095361429151,-0.0855273797414221,0.6026357412338257,0.2737197279930115,0.17226496911395067,-0.6369001723942462,1.4258285376602935,0.42512149375835306
3,0.8651709085087843,-0.18238792955360628,0.6124521493911743,0.22168537974357605,0.21484270937548883,-0.6416749203672323,1.354559973273295,0.30733823801034676
4,0.9111599915499902,-0.08390509210199572,0.704871654510498,0.11834647506475449,0.15693525763812227,-0.7873144284258525,1.3883575299736053,0.32169310575866716
5,0.8643182672462882,-0.20585331836626006,0.6220555305480957,0.20120488107204437,0.22884146998715582,-0.689977549567152,1.3495794152189564,0.2811300538468905
6,0.8442415312852786,-0.22067735552304585,0.5715956687927246,0.04803841561079025,0.20796215561030665,-0.7509014929025515,1.3455230316291338,0.2853638630742192
7,0.8639178203212945,-0.21668446020160492,0.5077277421951294,0.16927838325500488,0.21558736281853302,-0.7154679494463346,1.3395092146074425,0.2865141944416938
8,0.8881175654196534,-0.21444920716521565,0.4262247085571289,0.015273958444595337,0.2322412068779094,-0.7480722936453853,1.3814220989026027,0.29247286647366827
9,0.8622450719326502,-0.2410514188238225,0.48306211829185486,0.26518160104751587,0.18864349709873937,-0.7994303585102267,1.3849631956548012,0.293630343459254
10,0.9502922327322673,-0.22101900271043448,0.4402066767215729,0.33308884501457214,0.2784216221563574,-0.791911520316268,1.4757101683034193,0.286134785860351
11,0.8017852658771513,-0.4694601689742191,0.5466505289077759,0.15645165741443634,0.25388921002029713,-0.7752955353368759,1.4047842301466762,0.32946932235803505
12,0.8205096510336263,-0.46481467152279515,0.4218192994594574,0.2254834920167923,0.2030168923687588,-0.7780352979593349,1.4072947975053673,0.33818774213276925
13,0.8137678375032301,-0.45088714711405864,0.5990117788314819,0.27930450439453125,0.22714153927435765,-0.7796285721183929,1.4488055666561634,0.32446958172644974
14,0.7245212435833029,-0.5050254296382547,0.40545204281806946,0.08565264940261841,0.2682693762110091,-0.7698742032723166,1.4049742614724994,0.32192289160783677
15,0.8861886396319733,-0.41741180311696613,0.6459273099899292,0.10802332311868668,0.17714504047775917,-0.7937554194483898,1.4651117532102755,0.4080750107507679
16,0.8834489355091418,-0.24779626773525365,0.4799780249595642,0.03916257619857788,0.19877559533546704,-0.8159024417412093,1.4024562440646542,0.31127832220574536
17,0.727356115064176,-0.5024192542700727,0.3077468276023865,0.04470142722129822,0.23001825312052876,-0.7867436768009473,1.4064059138841898,0.3167463881694832
18,0.706652218745384,-0.5467165136345917,0.5144490003585815,0.03057817369699478,0.22610977322803763,-0.7931371196606706,1.4239265662226803,0.3418782614369345
19,0.870492890892891,-0.23980299136649444,0.81452476978302,0.0023696720600128174,0.22038125949442078,-0.7971977838948955,1.434435850760559,0.37204888744631454
20,0.8291132707117372,-0.24560234037543177,0.6468187570571899,0.011213526129722595,0.14645518436452334,-0.7967342056366822,1.3739613673525795,0.28826289527081794
21,0.8561831752015662,-0.24232248432534065,0.6066261529922485,0.08700740337371826,0.20495251780322082,-0.7636191984890308,1.3654633504974591,0.29715901664999894
22,0.6617087894018405,-0.5449923008001091,0.5344939231872559,0.0709402784705162,0.2609542049673784,-0.8648523738320538,1.443841559048449,0.32824349370970896
23,0.7882097166045658,-0.5939442993484993,0.35370585322380066,-0.03318789601325989,0.11404487497326812,-1.0034318201783394,1.5499762940207553,0.4105384444529277
24,0.8349996199718844,-0.38690879761592667,0.3441275358200073,0.035892587155103683,0.25501479760775764,-0.8057464530143468,1.4090892953235044,0.32309521784607803
25,1.0833612414747615,-0.20825132794302526,0.43460437655448914,0.15666179358959198,0.12253169637245376,-0.9177839513875643,1.628754730477289,0.3905812398665627
26,0.8348718876453135,-0.38712335334465087,0.5161408185958862,0.02098042517900467,0.23178252964255677,-0.8148584736347139,1.3963766054947766,0.31592985717282673
27,0.861522518677343,-0.24236548874012812,0.33340582251548767,0.08954159915447235,0.22164951138432898,-0.7162929587488414,1.337989258688598,0.2752993477713285
28,0.732758671621608,-0.46821316934477436,0.5557420253753662,-0.016886815428733826,0.06707968816309336,-0.9446844039239475,1.5680843746419308,0.2893888237942864
29,0.5288916819148749,-0.44509987021311,0.5185773372650146,0.093990758061409,-0.21227683227664199,-1.0960264535541844,1.774770585425393,0.4685015310280516


==> data/test_result_columns.csv <==
x-axis,averageCorelations,averageMSEs,averageCorelationsGCN,averageMSEsGCN
0,0.9991467988104572,0.0009740036866780289,0.9975042007236364,0.0020607998583739573
1,0.9935171564112861,0.006268327627015272,0.9970097427964044,0.002876807816509306
2,0.9907621681904598,0.010873495534209038,0.9965953595177207,0.00341815244796966
3,0.9867768601602086,0.01629299393213817,0.9960419567994944,0.004028974368431802
4,0.9828362006320859,0.02177342450558387,0.9955534046063644,0.0045660011792677336
5,0.9783249371803604,0.02744042532060038,0.9951789837486692,0.005709929523496501
6,0.9731186944246535,0.035898500723697185,0.9948418459915809,0.006227995723610632
7,0.9683536623209811,0.043572592773427045,0.9942650682535032,0.006895585455550886
8,0.9642379370443233,0.050194526249120824,0.9934989105401014,0.008866051786068918
9,0.9572673367897517,0.05816637500048635,0.9929865319513861,0.00947456202340238
10,0.9529125852533558,0.06663278075359447,0.9930950111903594,0.009023466728101032
11,0.9476580031977485,0.0740487142280747,0.9919544478495336,0.011310051643399833
12,0.9424279306913552,0.08140196954770157,0.9920569808964256,0.012188497217338782
13,0.9376555750501637,0.08607635750037052,0.9919155573242702,0.010266321889634401
14,0.9318051516373537,0.09513128554524349,0.9910532558875241,0.01269789277493087
15,0.926603589219735,0.10222643211991769,0.9902950162344126,0.014096385141220335
16,0.9183585223056017,0.11236737834323761,0.9894334641239676,0.016186118047535288
17,0.9139552262575288,0.11876470092357323,0.9893547453575745,0.018841148576754774
18,0.90738265935843,0.126548473689961,0.9892599078883006,0.017440288592587262
19,0.9014117504532484,0.13268482866929043,0.9873292899610476,0.017752896734342844
20,0.8954597333256094,0.14018338457160281,0.988295813066475,0.02133943854573586
21,0.8906421070364154,0.1462872813669819,0.987502275240935,0.018252395612112247
22,0.8871511690473557,0.15349452605394684,0.9864790989547481,0.02325213364942121
23,0.8817932833500478,0.1591595994038776,0.9857674882400145,0.023526708816732862
24,0.8822906878868101,0.16151684568461908,0.9846106762352459,0.026517441602270684
25,0.8783957080704068,0.1695836519182341,0.9832477100812363,0.027814935148386923
26,0.8757743289116736,0.17642711713938342,0.9831320296144993,0.028536579567127563
27,0.8749988716273086,0.1814427002412205,0.9825310406988237,0.028984363672101627
28,0.8769418249764486,0.1855694095769189,0.9818506283166982,0.03805542393012513
29,0.8795793906510738,0.18831933780939614,0.9808213342538585,0.03163888637265219
30,0.8774419589848972,0.1934552668628389,0.9779638045237227,0.034524335534255775
31,0.8832681186383821,0.19519387300588437,0.976700937704276,0.04124429165000551
32,0.883911795543152,0.19892473927508922,0.9760726393169044,0.04263057355010296
33,0.8856005762185373,0.20379941305611757,0.9735949525177827,0.04709634960379409
34,0.8878677813080358,0.20520466687355532,0.9708171933720504,0.04921353832440488
35,0.8890864201399632,0.20809620587652605,0.9713283066520729,0.05065541577511215
36,0.8923775732345287,0.21289606297478433,0.9698208741017158,0.05696755276774852
37,0.8917439963346668,0.2162286304967511,0.9680134364304047,0.05044876504700861
38,0.8964023076071831,0.21466098284993348,0.9652466770213844,0.05691691697979871
39,0.9002803275623876,0.21918340628698788,0.9598230339501147,0.05828900284782645
40,0.9022502607083244,0.221563746112221,0.9590438851862739,0.06966459580704788
41,0.9051033403847597,0.22248922160036863,0.9496092886948376,0.07347352562124586
42,0.9119427902033138,0.224911548660661,0.9505441266249472,0.07419744068333642
43,0.9168481647280746,0.22689308696002955,0.9345102658286685,0.08011880318138705
44,0.9231538450122189,0.2293176897856431,0.9393896995755894,0.08039178803277021
45,0.9297668550809299,0.23075722259383058,0.9258636291108217,0.0931530122220611
46,0.9316560628716527,0.23126231888019153,0.911216340419834,0.10393466052440142
47,0.9427572667871834,0.23318070901955001,0.8955929369175436,0.11519234977204196
48,0.9527672731348866,0.23801066072550375,0.8833767378847093,0.11738296184659593
49,0.9621718514464934,0.24175338111784947,0.8547213982249509,0.12465236472720101

